Spectral Energy Distributions for 258 Local Volume Galaxies

We present model spectral energy distribution (SED) fits to ultraviolet/optical/infrared observations for the 258 nearby galaxies in the Local Volume Legacy survey, a sample dominated by lower-luminosity dwarf irregular systems. The data for each galaxy include up to 26 spatially-integrated broadband and narrowband fluxes from the Galaxy Evolution Explorer, Spitzer Space Telescope, and Infrared Astronomical Satellite space-based platforms and from the Sloan Digital Sky Survey, Two Micron All Sky Survey, and other ground-based efforts. The CIGALE SED fitting package is employed using a delayed star formation history with an optional late burst or quenching episode to constrain 11 different free parameters that characterize the properties of each galaxy's stellar and dust emission, with the overriding constraint that the ultraviolet/optical emission absorbed by interstellar dust grains is emitted in equal energy portions at infrared wavelengths. The main results are: i) 94% of the SED fits yield reduced chi^2 values less than 3; ii) the modeled stellar masses agree with those derived from 3.6um-based measures with a scatter of 0.07 dex; iii) for a typical galaxy in the sample the SED-derived star formation rate averaged over the past 100 Myr is about 88% of the value derived from standard hybrid indicators on similar timescales; and iv) there is a statistically significant inverse relation between the stellar mass fraction appearing in the late burst and the total stellar mass. These results build upon prior SED modeling efforts in the local volume and lay the groundwork for future studies of more distant low-metallicity galaxies with JWST.

==> calzetti.txt <==
Dear Danny,

Thank you very much for including me in this exhaustive paper on the SED fits of LVL galaxies. It has certainly required a LOT of work.

I have several comments for your consideration below, some more important than others. I'll list  the comments in order of appearance in the manuscript and mark the ones I feel more important.

** Thank you for your excellent feedback!  Below I address each of your recommendations.

1. Figure 1: (cosmetic) could make the black line thicker for visibility; (typo) `... for 11 galaxies without (GALEX) **FUV**...' (you wrote NUV).

** Done

2. Section 3: will you also publish the Table with the photometry of the galaxies? Currently, it does not seem to be the case(?)

** I've now included a table for the photometry. 

3. Section 4 (medium important): LVL has a powerful constraint that you do not include in your fits: H-alpha.  This will set an important limit also to the SFR and the recent SFH. Is there a specific reason H-alpha was not included in the SED fits?

** Good point.  I've now included H-alpha fluxes from Kennicutt+2008.  The comparison between SFRs computed via UV+TIR and SED fitting (Figure 8) has improved a bit --- the median ratio is now within 0.05 dex of perfect agreement.  

4. Table 2 (medium): two comments here: you never discuss the parameter alpha in the paper, although it is allowed to vary.  If its role is secondary, it is worth stating it.  Second comment (more important): R_V is fixed to 3.1, but you can only do that if you have an extinction; here you have attenuation, meaning you cannot fix R_V, at least not a priori.  I suggest to leave it as a free parameter.

** I added some text related to both alpha and E_BV_factor, both of which are allowed to vary but do not appear in Figure 4.  Rob also commented on R_V.  Short answer: Mederic reminded me that the R_V parameter in CIGALE only applies to the nebular emission.  To avoid confusion, I have removed R_V from Table 2.

5. Section 5, page 5 (important): I don't understand why the error bars are increased artificially by 10%.  The impact is potentially more far reaching than bringing your chi^2_red to values < 1, which are typical of overfitting.  Such artificial increase can  potentially alter the values of your best fit parameters.  Did you try to run sets of SED fits *without* increasing the error bars?

** The 10% helps account for the uncertainties in the models themselves.  Nonetheless, we took your suggestion and experimented with using 5% instead of 10%.  Using 5% results in only minor changes in the ensemble of fitted values and their trends.  For example:
Fig 5 w/10%: scatter of 0.065 dex for all galaxies and 0.086 dex for M*<10^7.5
Fig 5 w/05%: scatter of 0.074 dex for all galaxies and 0.098 dex for M*<10^7.5
Fig 6 w/10%: scatter of 0.324 dex; Spearman's r = 0.38 (left) and 0.42 (right)
Fig 6 w/05%: scatter of 0.322 dex; Spearman's r = 0.39 (left) and 0.44 (right)
Fig 7 w/10%: Spearman's r = -0.25 (top) and -0.022 (bottom)
Fig 7 w/05%: Spearman's r = -0.29 (top) and -0.018 (bottom)
Fig 8 w/10%: median -0.057; scatter 0.135 dex
Fig 8 w/05%: median -0.057; scatter 0.138 dex
Fig 9 w/10%: median 2.14; scatter 1.45 dex
Fig 9 w/05%: median 2.08; scatter 1.44 dex
Plus, the reduced chi^2 goes up when you decrease the additional error: the median reduced chi^2 goes from 0.8 to 1.5 when the additional error is decreased from 10% to 5%.  I have added some relevant discussion to the text.

6. Figure 2: (puzzle?): the SED fit of UGC6900 looks like what you would get for the case of a strong central starburst (like, e.g., SBS0335-XXX); in this case, there is a dust peak at short wavelengths, telltale sign of hot dust. Does UGC6900 show evidence for such a strong central starburst? If not, the main effect of your fit is to greatly underestimate M_dust.

** No, UGC6900 doesn't show evidence for a strong central starburst.  It's not well detected in the IR, and there are only a couple small off-nuclear regions with Halpha.  I chose to display UGC6900 in this figure to demonstrate that we don't have detections across the board for all galaxies.  

7. Page 6, second column (important): you find very small gamma values, but you also say that the LVL galaxies have a large fraction of starbursting regions. The two  statements contradict each other: strong star formation should result in high gamma values (strong heating of the dust), not the opposite.  See Draine+2009 (the SINGS paper).

** The text stated that the SINGS (and not the LVL) sample has small gamma values.  But I've reworded to instead say that the LVL sample has relatively large gamma values, to avoid confusion.

8. Figure 5: I may be mistaken, but I seem to see an anticorrelation among the data in this plot. Maybe, it is only a visual effect. Any possibility of excluding a correlation using a statistical test?

** Like I mentioned in my response to Rob's comments, since that first draft I've made several improvements to the analysis.  First, I was originally inadvertently plotting E(B-V) for the stars whereas I meant to plot the line attenuation.  More importantly, I've incorporated H-alpha fluxes.  I also fixed a mistake -- CIGALE needs the input fluxes to be corrected for foreground MW extinction, but the subset of optical UBVRc/ugriz fluxes I was feeding CIGALE were not corrected for MW foreground extinction.  That error has now been remedied.  
-->
The anticorrelation in Figure 5 is now more pronounced.  I point this out in the text and provide the Spearman's rank correlation coefficient (-0.29).  Thoughts on why this anticorrelation exists are welcome!

9. Figure 6 (important): the trend in the left panel (increasing M_dust/M_star versus M_star) is the opposite of what I have seen in the literature. Please, see Figure 5 in:
https://www.aanda.org/articles/aa/pdf/2014/01/aa22739-13.pdf
For the same relation with gas mass (but one needs to take care of the metallicity dependence of the dust mass), please see figure 6 in:
https://www.aanda.org/articles/aa/pdf/2020/11/aa39021-20.pdf
In general M_dust/M_star *decreases* for increasing M_star. I wonder if something went wrong in the SED fits.....

** The anti-correlation seen in Figure 5 of Hunt+2015 is based on the KINGFISH sample, which I also provide in this manuscript's Figure 6.  I think the key here is that the KINGFISH sample is skewed to higher stellar masses, and for that same subset of the LVL sample we see reasonably similar trends between LVL and KINGFISH.  To more fully assess the LVL values at lower stellar masses, I have added the values from the Dwarf Galaxy Sample of Remy-Ruyer+2015.  Those data are definitely much more scattered, and don't show the KINGFISH trend at higher stellar masses.

10. Figure 6 (minor): I am not sure why observational M_star and SFR are used for the horizontal axis of these two panels. Maybe you want to use the equivalent values from the SED fits.

** Fixed.

11. Figure 9: the two panels in Figure 9 are scatter plots with, at least in appearance, not much information.  For instance, how do your median values depend on your choice of interval?  Ultimately, I am not sure you want to devote the final sentence in your summary to the results from a plot so 
uncertain.

** I've replaced the scatter plot (q_PAH vs M_*) with a more meaningful comparison with Draine+2007 fits.

12. Table 4 (medium): E(B-V) and delta do not have 1-sigma uncertainties listed, which is different from all the other quantities in that table.  If you have a reason for this, it may be important to elaborate on it.  If you decide to list alpha, it may be worth to do it here. 

** Good point.  At the time of this original draft we had not (yet) generated Bayesian-based estimates for all the parameters.  Now we have them for all parameters.  The table has been updated accordingly.

This is all I was able to capture. Excellent draft otherwise.

Thanks again,
Daniela


==> kennicutt.txt <==
Howdy Danny,

Let me echo Daniela's thanks.  Overall the paper is marvelous, of course (don't forget that as you read the nitpicks below!), but as usual I find some minor questions and comments to share.  Feel free as usual to decide among yourselves which if any to incorporate.  Happy Thanksgiving!

Rob

---------------------------------------------

(A couple of my comments echoed Daniela's but I won't repeat them here.)

1..  p2 left, second paragraph:  When describing the LVL survey it would be a good idea to mention that it was designed as an unbiased sample of star forming galaxies.  Elliptical, dwarf spheroidal, and most S0 galaxies were excluded by design.  This introduced a bias of course but we decided against the calculated risk of testing the Spitzer and GALEX TACs' patience by proposing a large number of likely non or weakly-detected targets (based on experience with SINGS, etc).  I realize that the point is mentioned later in Section 2, but it probabl worth a mention as well here right at the start.  The practical consequence of this is that we need to be a bit careful when using the results of this analysis to draw conclusions on quenching processes and the like.

** I added 'star-forming' to where the text mentions that LVL is an unbiased sample of nearby galaxies.

2..  pp3-4, CIGALE modeling, metal abundances:  I am fairly familiar with CIGALE but i still found myself scratching my head in a few places, and I suspect that readers less familiar with the program may be even more confused.  So in the next few comments I suggest a few areas that could be clarified in this section.  The first concerns the derived metal abundances.  Are they stellar metallicities, gas-phase metallicities, or a combination?  It would help to explain this.

** I clarified in a couple places in Section 5 that the fitted metallicities in CIGALE are for stellar metallicities.  Nonetheless, within CIGALE the gas metallicities have been set to the same value as for the stars.

3..  Same section, dust properties:  Like Daniela I was confused in a few places in how dust attenuation and reddening were modeled.  On p4, the first lines of text say that the attenuation curve of Calzetti/Leitherer was used, but two paragraphs later say that you introduced a parameter (gamma) to change the slope of the reddening curve.  Which is it?  Also, how is it possible to adopt a constant value of R_V but also have a variable gamma?   All of these things seem to be inconsistent.  Of course I am sure it all makes sense, but it would help to clarify these apparent contradictions in this section.

** I assume you are referring to 'delta' here and not 'gamma' (which is related to the fraction of dust heated by intense starlight).  The Calzetti/Leitherer law is multiplied by a power law of index delta.  A positive value corresponds to a flatter curve and a negative value to a steeper curve.  This curve is only applied to the stellar emission.  As for fixing R_V, that's a great question.  I had to be reminded by Mederic that the listed R_V corresponds to a MW curve that is applied to the nebular emission only.  To avoid confusion, I have removed R_V from the table.
 
4..  p5, Table 2:  The table includes 3 lines describing how CIGALE treated the 2200A bump, but the last line says that the amplitude of the bump was set universally to zero.   If so then why list parameters for it at all?  

** Good point.  To avoid that confusion I've removed the two extraneous lines from the table and just kept the one indicating that the UV bump amplitude is fixed to zero.

5..  pp3-5:  One last question on the modeling.  Were any other priors set apart from the boundary values listed in Table 2?  For example was the dust attenuation slope required to be consistent with the metal abundance (not listed in any table), or were both allowed to float?  Did you sanity check by plotting them against each other?  Likewise did you check whether the derived metal abundances correlate with stellar mass in the expected fashion?

** Both 'delta' and Z are free parameters.  There's no obvious trend between the two, but there is a general trend between Z and M* that goes in the right direction:
0.2 Zsun: median logM*=7.98
0.4 Zsun: median logM*=8.49
1.0 Zsun: median logM*=8.54
2.5 Zsun: median logm*=8.93
I've added a subpanel of histograms to Figure 3 to show the M*-Z distributions.

6..  p7, Figure 1, top left panel:  Similar confusion in my mind.  The plot is a histogram of E(B-V)_lines.  Does CIGALE largely measure this from the IRX (IR/UV ratio), from the Balmer decrement, from fitting the reddening of the spectrum for the assumed reddening curve gamma, or some untraceable Baysian combination of everything?  I partly ask because the values seem surprisingly low for the SINGS/KINGFISH comparison sample (seemingly a median value of only 0.1 mag or so, or maybe 20% attenuation at H-alpha).  I realize it is higher than for the 11HUGS sample (table says median E(B-V) = 0.020), but that latter value seems incredibly low too-- essentially no dust detected in the galaxies within the errors.  Can that be right?  It is easy enough to sanity check simply by looking at the IR/UV flux ratios.  Just checking...

** Great points, Rob.  Since that first draft I've made several improvements to the analysis.  First, I was originally inadvertently plotting E(B-V) for the stars whereas I meant to plot the line attenuation.  More importantly, I've incorporated H-alpha fluxes into the SED fitting.  I also fixed a mistake -- CIGALE needs the input fluxes to be corrected for foreground MW extinction, but the subset of optical UBVRc/ugriz fluxes I was feeding CIGALE were not corrected for MW foreground extinction.  That error has now been remedied.  The median A_Ha is now 0.16 mag, consistent with the values for 11HUGS (0.18) and the Salim+ analysis of SDSS for z<0.3 (0.16).

** As for how the fitting works in general, the determination of all the fit parameters is all-encompassing.  It does not hinge on a singular relation such as IRX but is the natural output of the model that is fitted.  For the quantization, we indeed computed the Bayesian estimates. 

7..  p8 right and Figure 7 bottom panel:  It might be worth a mention here that a value of log M(<10Myr)/M(SED) = -3 corresponds roughly to a galaxy where the current SFR is the same as its average past SFR over the age of the disk-- which seems to characterize much of the sample.

** Done

8..  p8 bottom right and Figure 8:  I think that the offset between these results and Hao et al is largely explainable.  The Hao models were for solar composition while most of the sample here has considerably sub-solar metallicity, and thus higher UV emissivity for a given SFR.  The offset seen here is roughly consistent with the expected difference in UV SFR calibrations as described in the Kennicutt & Evans review.

** Thanks!  This has been added to the text.

9..  p9, bottom right, Figure 9, and Table 2:  Did anyone check the q_PAH and U_min values derived here against those from the Draine et al papers for overlapping objects?  That might help to address Daniela's comment about these seeming to look like scatter plots.

** I've replaced the scatter plot (q_PAH vs M_*) with a more meaningful comparison with Draine+2007 fits.  Looks pretty good!

10..  Table 4:   The only item I noticed here that raised an eyebrow was the tendency for the dust attenuation slopes gamma to have incredibly small uncertainties in many cases (even zero uncertainty!).  That doesn't jive with one's intuitive thought on how accurately gamma can be constrained given the data and the many free parameters in the model.

** Thanks for catching that.  I've corrected that mistake in table construction!

11..  When I finished reading the paper I tried to think if there was anything else missing not covered above.  The only other question in my mind was that many of the galaxies have published nebular metal abundances, and did anyone check to see if the CIGALE results are roughly correlated with them, as a sanity check.  I would have spot checked myself but they are not tabulated in the paper.

** I did the check using the metallicities from Berg+2012 and Moustakas+2010.  For the 6 cases where we have metallicities from both Berg+2012 and Moustakas+2010, in all but one of the cases the Berg+2012 metallicities are between the two 'characteristic' metallicities from Moustakas+2010 (PT05 and KK04 calibrations).  Which makes sense since Moustakas+2010 chose the two calibrations to bracket the range of 12+log(O/H) one would get using other strong-line calibrations.  So the below table derives from combining Berg+2012 and an average of the KK04 and PT05 values from Moustakas+2010.  There is a trend in the right direction, but the sample sizes aren't great for galaxies with best-fit Z values of Z=0.02 and Z=0.05.
SED Z=0.004:  observed median=7.84   N=45
SED Z=0.008:  observed median=8.14   N=21
SED Z=0.020:  observed median=8.21   N=13
SED Z=0.050:  observed median=8.26   N=04

12..  One additional thought which kind of ties together a few earlier comments:  if the typical dust attenuation for the sample is only 0.02 mag E(B-V) (half for the continuum), how can you possibly say anything about the dust properties?

** As noted above, the changes/fixes to the analysis have resulted in more reasonable attenuations.


==> response.txt <==
This manuscript from Dale et al. presents a collection of 258 SED fits
to the galaxies of the Local Volume Legacy survey. These fits and
their resulting derived parameters represent a valuable legacy dataset
for this sample of galaxies. The manuscript does not dive deeply into
the interpretation and implications of the derived parameters, but
this is appropriate as it focuses on the determination of those
quantities more than the scientific questions they can answer.

The manuscript is well-written, has good presentation, and is
appropriate for publication in AAS Journals. I have only minor
comments. First I will share a few general points and then mention 
some specific comments throughout the text.

*** We thank the referee for their thorough, careful review.  New additions to the text appear in bold face font.

1) How are distances to the LVL galaxies determined? The only mention
in the manuscript about distance was on Page 13 in an Appendix, and 
this should be included in the text itself. It's reasonable to
reference Dale+2009 for those distances, but this manuscript needs
some comment about their origin in a general sense, since those impact
every absolute quantity in the SED fit results. Are these mostly
redshift/flow-model distances? TRGB distances? both? etc.

*** A breakdown of the techniques used in deriving the galaxy distances has been added to Section 2.

2) How are upper limits treated in these SED fits? The first mention
of upper limits in the manuscript comes at the bottom of the second
column on page 8, and this should be addressed earlier and more 
comprehensively. Are the data in the "# fluxes" column of Table 1
including upper limits or not? The description of Table 1 could be an
opportunity to clarify numbers of flux measurements vs number of upper
limits, as well.

*** Good point.  Additional text has been included at the end of Section 3 that clarifies how upper limits are treated.  Furthermore, we have added another column to Table 1 that indicates the number of upper limits.  The tally in the previous version of the table was exclusively for secure detections and did not include upper limits.

3) Were "mock" SED fits used to verify the reliability of CIGALE's SED
fits using this grid of parameters and the available SED data points?
This is a common practice in SED fitting and included in the CIGALE
software; it would improve the manuscript to mention the outcomes of a
mock fitting analysis.

*** We have added text to Section 4 that discusses the results of analyzing mock SED fits.  Based on the level of agreement between the mock fit parameter values and the original fit parameters values, the inference is that three parameters are less well constrained than the remaining parameters: alpha, gamma, and delta.

What follows are additional specific points throughout the text:

Abstract:
The text mentions that the scatter with 3.6um based measurements is
0.07dex; it would help to add details about whether that scatter is
random or systematic. I couldn't find that number (0.07dex) mentioned
or described in the main sections of the paper to get more detail
about how to interpret that scatter.

*** We have clarified in Section 5 that this represents the random scatter.

S3, para 1:
The text mentions that the IRAS fluxes come from both the published
catalogs and re-extractions from an interactive tool. Some explanation
is required about which sources required manual extractions and why;
additionally some validation is necessary to show that the interactive
source extractions are well-matched and consistent with those from the
published catalogs. Some comment on what fraction the sources are
resolved and unresolved might be helpful as well.

*** Text has been added to the manuscript to explain that new SCANPI-based IRAS fluxes have been measured for 6,8,23,23 galaxies at 12,25,60,100um.  These measurements represent secure IRAS detections for the LVL sample that are not already provided in the literature.  Thus no direct comparison with IRAS fluxes in the literature is possible, but a comparison of the 8 new SCANPI-based IRAS 25um fluxes with the corresponding Spitzer 24um fluxes shows a median flux ratio of fnu(25um)/fnu(24um)=1.2 and a dispersion of 0.1 dex.  The major axes of these 23 galaxies with new SCANPI-based IRAS fluxes are all larger than the angular resolution of IRAS.

Fig 1:
The red and magenta points are indistinguishable when the manuscript
is printed. The points are barely distinguishable when displayed on a
computer screen.

*** Thanks.  We have switched to black from magenta for those 11 galaxies.

Fig 1 caption:
"The best-fit star-forming main sequence linear relation from Peng
et al. (2010) is shown as a black line;" The sentence confused this
reviewer because the best-fit line is not a fit to the points shown on
this graph -- the Peng+2010 fit is shown on top of the Leroy+2019
points. It may be simpler to drop "best-fit" from that complex
sentence.

*** Done

Fig 1 caption:
The last sentence mentions that the stellar masses come from a
prescription that depends on the sSFR. If sSFR is calculated as 
sSFR = SFR / Mst,
then this seems like circular reasoning to calculate Mst using a
prescription that requires Mst. Perhaps I am misunderstanding.

*** Good point.  The prescription from Leroy+2019 is more nuanced and so we have simplified the text to avoid this confusion.

S4:
The description of SED fitting did not include the number of grid
points used in CIGALE, and that would be useful to include when
comparing to other/previous work.

*** Done (it's 3.4e9 models)

S5 para2:
"The galaxies with X2(reduced) > 3 are generally low mass galaxies
(log 10 Mst /Msun <~ 8) with suspect photometry."
This sentence is the first mention of suspect photometry. Any issues
with the data quality should be mentioned in the earlier section about
the data, so that this is not the first time it is mentioned. Further
elaboration is needed about which photometry is suspect and how that
might impact the SED fit results.

*** Table 1 now provides the number of upper limits at each wavelength that are used in the SED fits, and we now emphasize in Section 3 that the suspect photometry and upper limits are generally for low mass galaxies.  We have also replaced the dust mass with upper limits for those galaxies without detections at both MIPS70um and MIPS160um.

Is there any correlation between fits with high X2(reduced) and the
number of SED data points used in the fits? That is, are those fits
including an exceptionally large or exceptionally small number of
photometric data points? The full set of SED fits/data/results was
not included in this manuscript so it was not possible to check
this. It was not even possible to determine which are the "four fits"
with X2red>4, so that information needs to be provided.

*** There is no trend in the reduced chi^2 with the number of SED data points used in the fit (Spearman's rho=-0.15).  This has been noted in the text.  The galaxies with the largest reduced chi^2 values are UGCA320 (4.18), NGC3109 (4.61), [kk98]208 (9.85), and UGCA133 (26.13).  We will work with the Journal to provide the complete Table 5 for publication.

Fig 4:
Log scaling may help the r(sfr) panel to better show the distribution
of near-zero and larger valued points.

*** Done

Fig 4 caption:
This should mention that the color of the histograms (blue) for the
fits to the primary sample in this manuscript. Probably adding the
word blue to the following sentence would be enough: 
"The distributions of Bayesian-based fit values for several key
parameters [are plotted in blue]."

*** Done

p8, col2:
The comparison with studies of Blue Compact Dwarf galaxies are useful
but would be improved by describing whether or not any of the LVL
sample of galaxies are BCDs or have a similar birthrate parameter or
sSFR or any other analogous quantity.

*** Interesting suggestion!  There are indeed 8 BCDs in the LVL sample, and all of them appear in (newly-revised) Figure 7 near the BCDs from the Janowiecki+2017 study.  In addition to updating the figure, we have added relevant text on this similarity in BCD properties across the samples.

Fig 7:
The labels on the axes and text on the figure are much too small and
are difficult to read on a printed copy.

*** We have enlarged the figure so that it is now more readable.

Fig 7:
It is intriguing that the Janowiecki+2017 BCD sample lies completely
above the distribution of LVL galaxies. Figure 11 of Janowiecki+2017
show a comparison of their BCD sample and a sample of late-type
galaxies from LVL. The quantities on the axes are different than those
in Figure 7 in this manuscript, but there is a moderate amount of
overlap between the BCDs and LVL galaxies. The greater separation in
these populations seen in Figure 7 may be a result of different SFH
parametrizations or SED fitting assumptions, and it may require
re-fitting the Janowiecki+2017 BCDs with this same grid to make an
equivalent comparison. I don't have any strong suggestion here, just
something to consider.

*** The update to Figure 7 described above, encouraged by the referee's comment, shows that even though we approach the SED fitting differently we still see similar results for BCDs.

